Leveraging Large Language Models for Suicide Detection on Social Media with Limited Labels

The increasing frequency of suicidal thoughts highlights the importance of early detection and intervention. Social media platforms, where users often share personal experiences and seek help, could be utilized to identify individuals at risk. However, the large volume of daily posts makes manual review impractical. This paper explores the use of Large Language Models (LLMs) to automatically detect suicidal content in text-based social media posts. We propose a novel method for generating pseudo-labels for unlabeled data by prompting LLMs, along with traditional classification fine-tuning techniques to enhance label accuracy. To create a strong suicide detection model, we develop an ensemble approach involving prompting with Qwen2-72B-Instruct, and using fine-tuned models such as Llama3-8B, Llama3.1-8B, and Gemma2-9B. We evaluate our approach on the dataset of the Suicide Ideation Detection on Social Media Challenge, a track of the IEEE Big Data 2024 Big Data Cup. Additionally, we conduct a comprehensive analysis to assess the impact of different models and fine-tuning strategies on detection performance. Experimental results show that the ensemble model significantly improves the detection accuracy, by 5% points compared with the individual models. It achieves a weight F1 score of 0.770 on the public test set, and 0.731 on the private test set, providing a promising solution for identifying suicidal content in social media. Our analysis shows that the choice of LLMs affects the prompting performance, with larger models providing better accuracy. Our code and checkpoints are publicly available at https://github.com/khanhvynguyen/Suicide_Detection_LLMs.

==> prompt.txt <==
Input: `high school counselors suck. i cant stop thinking about how when my old high school found out i was suicidal i got sent to the principals office, and she pulled up my failing grades and was like hmm yea your grades are bad. like what the hell…it was 4 yrs ago but like…`

Does the writer have explicit suicidal expression of themselves (either in the past or current): Yes, the writer explicitly expresses having been suicidal in the past.
Does the writer have a plan to commit suicide or engage in self-harming behaviors: No, the writer does not mention any current plans to commit suicide or self-harm.
Does the writer have historic suicide attempts: No, the post does not mention any historical suicide attempts.

Collect answers from the analysis:
Yes, No, No
